Gaussian Pre-Activations in Neural Networks: Myth or Reality?

The study of feature propagation at initialization in neural networks lies at the root of numerous initialization designs. An assumption very commonly made in the field states that the pre-activations are Gaussian. Although this convenient Gaussian hypothesis can be justified when the number of neurons per layer tends to infinity, it is challenged by both theoretical and experimental works for finite-width neural networks. Our major contribution is to construct a family of pairs of activation functions and initialization distributions that ensure that the pre-activations remain Gaussian throughout the network's depth, even in narrow neural networks. In the process, we discover a set of constraints that a neural network should fulfill to ensure Gaussian pre-activations. Additionally, we provide a critical review of the claims of the Edge of Chaos line of works and build an exact Edge of Chaos analysis. We also propose a unified view on pre-activations propagation, encompassing the framework of several well-known initialization procedures. Finally, our work provides a principled framework for answering the much-debated question: is it desirable to initialize the training of a neural network whose pre-activations are ensured to be Gaussian? Our code is available on GitHub: https://github.com/p-wol/gaussian-preact/ .

==> preactiv-init-cifar10-02/expes.txt <==
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_540641/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_540641', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 2.05, 'sigma_w': 0.6822756041366275, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 2.05, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_540959/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_540959', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 2.5, 'sigma_w': 0.7848566748139434, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 2.5, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_541213/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_541213', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 3.0, 'sigma_w': 0.8433267456923207, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 3.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_541527/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_541527', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 4.0, 'sigma_w': 0.9008329478876758, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 4.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_541781/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_541781', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 5.0, 'sigma_w': 0.9296773633901172, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 5.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_542118/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_542118', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 7.0, 'sigma_w': 0.9579665964948882, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 7.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_542344/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_542344', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 10.0, 'sigma_w': 0.9774968030638259, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_542597/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_542597', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 2.05, 'sigma_w': 0.6822756041366275, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_542720/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_542720', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 2.5, 'sigma_w': 0.7848566748139434, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_542847/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_542847', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 3.0, 'sigma_w': 0.8433267456923207, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_542969/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_542969', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 4.0, 'sigma_w': 0.9008329478876758, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_543089/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_543089', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 5.0, 'sigma_w': 0.9296773633901172, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_543207/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_543207', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 7.0, 'sigma_w': 0.9579665964948882, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_543324/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_543324', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 10.0, 'sigma_w': 0.9774968030638259, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_543480/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_543480', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'tanh', 'act_theta': 10.0, 'sigma_w': 1.2083045973594573, 'sigma_b': 0.11401754250991379, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_543682/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_543682', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'relu', 'act_theta': 10.0, 'sigma_w': 1.4142135623730951, 'sigma_b': 0.0, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_543862/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_543862', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 2.05, 'sigma_w': 0.6822756041366275, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 2.05, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_544013/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_544013', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 2.5, 'sigma_w': 0.7848566748139434, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 2.5, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_544157/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_544157', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 3.0, 'sigma_w': 0.8433267456923207, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 3.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_544754/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_544754', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 4.0, 'sigma_w': 0.9008329478876758, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 4.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_544879/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_544879', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 5.0, 'sigma_w': 0.9296773633901172, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 5.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545014/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545014', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 7.0, 'sigma_w': 0.9579665964948882, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 7.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545165/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545165', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 10.0, 'sigma_w': 0.9774968030638259, 'sigma_b': 0.11180339887498948, 'sampler_w': 'weibull', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545306/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545306', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 2.05, 'sigma_w': 0.6822756041366275, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545444/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545444', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 2.5, 'sigma_w': 0.7848566748139434, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545587/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545587', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 3.0, 'sigma_w': 0.8433267456923207, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545722/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545722', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 4.0, 'sigma_w': 0.9008329478876758, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545854/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545854', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 5.0, 'sigma_w': 0.9296773633901172, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545974/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_545974', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 7.0, 'sigma_w': 0.9579665964948882, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_546100/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_546100', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'weibull', 'act_theta': 10.0, 'sigma_w': 0.9774968030638259, 'sigma_b': 0.11180339887498948, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_546236/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_546236', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'tanh', 'act_theta': 10.0, 'sigma_w': 1.2083045973594573, 'sigma_b': 0.11401754250991379, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_546361/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-CIFAR10_n-100.pkl', 'dataset': 'CIFAR10', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 1000, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preactiv-results/expe-zay/preactiv-init-cifar10-02/PreactInit_2022_12_19_182049_546361', 'out_base_fname': 'PreactInit', 'normalize_weibull_sampler': False, 'act_function': 'relu', 'act_theta': 10.0, 'sigma_w': 1.4142135623730951, 'sigma_b': 0.0, 'sampler_w': 'normal', 'sampler_w_theta': 10.0, 'first_layer_normal': True}


==> preactiv-init-mnist-01/expes.txt <==
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_163664/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_163664', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.06, 'sigma_w': 0.7211102550927979, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 2.06, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_163918/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_163918', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.1, 'sigma_w': 0.7280109889280518, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 2.1, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_164137/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_164137', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.2, 'sigma_w': 0.7483314773547883, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 2.2, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_164346/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_164346', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.5, 'sigma_w': 0.848528137423857, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 2.5, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_164534/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_164534', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 3.0, 'sigma_w': 0.9219544457292888, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 3.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_164713/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_164713', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 4.0, 'sigma_w': 0.9746794344808963, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 4.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_164885/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_164885', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 5.0, 'sigma_w': 0.9848857801796105, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 5.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_165060/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_165060', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 6.0, 'sigma_w': 0.9848857801796105, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_165257/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_165257', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.06, 'sigma_w': 0.7211102550927979, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_165466/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_165466', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.1, 'sigma_w': 0.7280109889280518, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_165633/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_165633', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.2, 'sigma_w': 0.7483314773547883, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_165796/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_165796', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.5, 'sigma_w': 0.848528137423857, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_165954/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_165954', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 3.0, 'sigma_w': 0.9219544457292888, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_166118/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_166118', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 4.0, 'sigma_w': 0.9746794344808963, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_166346/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_166346', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 5.0, 'sigma_w': 0.9848857801796105, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_166541/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_166541', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 6.0, 'sigma_w': 0.9848857801796105, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_166734/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_166734', 'out_base_fname': 'PreactInit', 'act_function': 'tanh', 'act_theta': 6.0, 'sigma_w': 1.2083045973594573, 'sigma_b': 0.11401754250991379, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_166888/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10-10', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_166888', 'out_base_fname': 'PreactInit', 'act_function': 'relu', 'act_theta': 6.0, 'sigma_w': 1.4142135623730951, 'sigma_b': 0.0, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167061/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167061', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.06, 'sigma_w': 0.7211102550927979, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 2.06, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167223/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167223', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.1, 'sigma_w': 0.7280109889280518, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 2.1, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167385/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167385', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.2, 'sigma_w': 0.7483314773547883, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 2.2, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167517/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167517', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.5, 'sigma_w': 0.848528137423857, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 2.5, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167645/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167645', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 3.0, 'sigma_w': 0.9219544457292888, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 3.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167780/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167780', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 4.0, 'sigma_w': 0.9746794344808963, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 4.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167910/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_167910', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 5.0, 'sigma_w': 0.9848857801796105, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 5.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_168037/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_168037', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 6.0, 'sigma_w': 0.9848857801796105, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_168502/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_168502', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.06, 'sigma_w': 0.7211102550927979, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_168815/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_168815', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.1, 'sigma_w': 0.7280109889280518, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_168940/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_168940', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.2, 'sigma_w': 0.7483314773547883, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169065/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169065', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.5, 'sigma_w': 0.848528137423857, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169184/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169184', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 3.0, 'sigma_w': 0.9219544457292888, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169316/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169316', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 4.0, 'sigma_w': 0.9746794344808963, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169438/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169438', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 5.0, 'sigma_w': 0.9848857801796105, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169559/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169559', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 6.0, 'sigma_w': 0.9848857801796105, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169681/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169681', 'out_base_fname': 'PreactInit', 'act_function': 'tanh', 'act_theta': 6.0, 'sigma_w': 1.2083045973594573, 'sigma_b': 0.11401754250991379, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169806/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100-100', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169806', 'out_base_fname': 'PreactInit', 'act_function': 'relu', 'act_theta': 6.0, 'sigma_w': 1.4142135623730951, 'sigma_b': 0.0, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169950/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_169950', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.06, 'sigma_w': 0.7211102550927979, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 2.06, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170072/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170072', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.1, 'sigma_w': 0.7280109889280518, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 2.1, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170192/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170192', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.2, 'sigma_w': 0.7483314773547883, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 2.2, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170342/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170342', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.5, 'sigma_w': 0.848528137423857, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 2.5, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170484/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170484', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 3.0, 'sigma_w': 0.9219544457292888, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 3.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170621/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170621', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 4.0, 'sigma_w': 0.9746794344808963, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 4.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170758/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170758', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 5.0, 'sigma_w': 0.9848857801796105, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 5.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170897/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_170897', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 6.0, 'sigma_w': 0.9848857801796105, 'sigma_b': 0.1, 'sampler_w': 'weibull', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171045/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171045', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.06, 'sigma_w': 0.7211102550927979, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171169/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171169', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.1, 'sigma_w': 0.7280109889280518, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171300/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171300', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.2, 'sigma_w': 0.7483314773547883, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171431/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171431', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 2.5, 'sigma_w': 0.848528137423857, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171552/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171552', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 3.0, 'sigma_w': 0.9219544457292888, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171675/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171675', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 4.0, 'sigma_w': 0.9746794344808963, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171795/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171795', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 5.0, 'sigma_w': 0.9848857801796105, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171916/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_171916', 'out_base_fname': 'PreactInit', 'act_function': 'weibull', 'act_theta': 6.0, 'sigma_w': 0.9848857801796105, 'sigma_b': 0.1, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_172096/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_172096', 'out_base_fname': 'PreactInit', 'act_function': 'tanh', 'act_theta': 6.0, 'sigma_w': 1.2083045973594573, 'sigma_b': 0.11401754250991379, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}
{'no-cuda': False, 'log_file': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_172272/logs.txt', 'rand_file': './rand_seeds/PreactInitSeed_ds-MNIST_n-100.pkl', 'dataset': 'MNIST', 'dataset_dir': '/gpfswork/rech/tza/uki35ex/dataset', 'n_neurons': '1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000-1000', 'n_inits': 100, 'tracked_preacts': 'all', 'out_dir': '/gpfsscratch/rech/tza/uki35ex/_Experiments/gaussian-preaciv-results/expe-zay/preactiv-init-mnist-01/PreactInit_2022_09_22_140111_172272', 'out_base_fname': 'PreactInit', 'act_function': 'relu', 'act_theta': 6.0, 'sigma_w': 1.4142135623730951, 'sigma_b': 0.0, 'sampler_w': 'normal', 'sampler_w_theta': 6.0, 'first_layer_normal': True}

